Guide-Field-mediated Multiscale Instabilities in Relativistic Reconnection

We investigate magnetic-energy dissipation, current-sheet dynamics, and nonthermal particle acceleration in three-dimensional relativistic reconnection in an electron--ion plasma with a realistic mass ratio. Using particle-in-cell simulations of a double Harris current sheet, we explore a range of ion magnetisations and guide-field strengths to determine how guide fields regulate the overall magnetic energy dissipation. At low magnetisation, $\sigma_i=0.1$, increasing the guide field suppresses reconnection: magnetic-energy dissipation decreases, the growth of tearing modes is weakened, and nonthermal particle acceleration remains inefficient. At higher magnetisations, $\sigma_i=1$ and $\sigma_i=5$, the behaviour changes qualitatively. In the zero-guide-field case, strong drift-kink activity corrugates and broadens the current sheet, inhibiting efficient tearing-mediated reconnection. A weak guide field suppresses this drift-kink-driven disruption, allowing the current sheet to remain laminar and more coherent and thereby enhancing magnetic-energy dissipation. However, once the guide field becomes too strong, reconnection is again suppressed: the onset is delayed, tearing activity weakens, current-sheet compression is reduced, and the system retains a larger fraction of its initial magnetic energy. This non-monotonic behaviour is reflected consistently in magnetic-energy evolution, Fourier analysis of the tearing and kink modes, current-sheet thickness, and nonthermal particle acceleration. The most dissipative cases are not necessarily the zero-guide-field runs, but rather those in which the guide field balances drift-kink suppression without strongly impeding the tearing modes. Our results show that the overall system evolution is controlled not only by the available magnetic energy, but also by the guide-field-regulated morphology and stability of the reconnecting current sheet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
